A fast and accurate model for gradient-based inverse design of multimode waveguides

Multimode photonic inverse design requires fast, accurate computational models that provide geometry gradients. Based on coupled-mode theory (CMT), we propose a differentiable surrogate model. Its parameter-extraction method uses a change of modal basis to obtain coupled-mode parameters from cross-sectional mode data. We also provide a complete, easy-to-implement propagation and optimization workflow. Using finite-difference time-domain (FDTD) simulation data as a common reference, we compare the prediction accuracy of our model and forward dataset-based eigenmode expansion (EME) for randomly generated thin-film lithium niobate (TFLN) waveguide profiles that traverse modal coupling regions. Using identical modal libraries, the model reduces the maximum per-mode mean absolute transmission error by 17-37% compared with forward EME. We demonstrate a spot-size converter design that preserves the fundamental TM$_0$ mode in its hybridization region with the first-order TE$_1$ mode and obtain nine structures, each with FDTD-verified transmission above 98%. These tests demonstrate the model's utility for large-scale photonic inverse design, enabling rapid exploration of the design parameter space by combining gradient information with improved prediction accuracy.

==> README.txt <==
Open main.tex to edit the complete manuscript, equations and captions. Select pdfLaTeX and main.tex in Overleaf. References are in references.bib; figures are in figures/. Compile with latexmk -pdf main.tex. This package is an editable submission copy; changes here do not sync back to the author's workbench.

